Machine Learning in Nuclear Physics

Advances in machine learning methods provide tools that have broad applicability in scientific research. These techniques are being applied across the diversity of nuclear physics research topics, leading to advances that will facilitate scientific discoveries and societal applications. This Review gives a snapshot of nuclear physics research which has been transformed by machine learning techniques.

==> Reply.txt <==
Dear Editors,

Thank you very much for the recent assessment of our Rev. Mod. Phys. Colloqium by Amber Boehnlein et al. on "Artificial intelligence and machine learning in nuclear physics" (RWR1023). We found the comments from both Referees useful and constructive, and we modified our manuscript accordingly. In particular, we decided to change the title of our Colloquium to "Machine Learning in Nuclear Physics".

Yours sincerely,

The Authors 


---------------- Reply to the first Referee  ----------------

The authors wish to thank the Referee for her/his expert comments and positive recommendation. We took these comments into account in the revised version of the manuscript. 


Question 1 (Q1): I recommend a simple reorganization of the table of contents such that the four subsections III.A, III.B, III.C, and III.D are instead primary sections. This would allow headings like "Early applications of machine learning" to have subsubsection numbers and make the document easier to navigate. 

Answer 1 (A1): We reorganized Sec. III and IV according to this recommendation. 

Q2: I recommend Table I be turned into a *complete* glossary of acronyms, including nuclear physics topics. Terms like UQ, DFT, PID, and QCF will be familiar to some readers but not others. In making this glossary, the authors would be able to add table headings to clarify the distinction between some of these terms, since "supervised", "semi-supervised", and "unsupervised" aren't fully expressive. For example, ANNs, CNNs, and RNNs are "model architectures" which are used in a variety of learning settings. LSTM is a type of RNN. GANs and VAEs are generative models, whereas PCAs are AEs are generically not. And so on. 

A2: We improved Table I by adding a number of machine learning terms and a column containing brief descriptions. Since nuclear physics acronyms are not used globally (within the Colloquium) but locally (in specialized Sections), we decided against adding physics acronyms to the Table.



---------------- Reply to the second Referee  ----------------

The authors wish to thank the Referee for her/his expert comments and positive recommendation. We took these comments into account in the revised version of the manuscript. 

Question 1 (Q1): My main criticism to the text is its very title, and the very generic label “AI/ML” that authors employ throughout the article to indicate something they did not really define with care. Indeed, to be pedantic one could argue that almost none of the described techniques can be passed as artificial intelligence – they all are applications of specific neural network architectures or other machine learning algorithms, which do not possess the crucial functionalities, such as domain independence or other significant flexibilities, which would justify their label as “AI”. This is of course not the authors’ fault, but in their avoidance of a careful definition and distinction of what they would like to call “AI” and what they are happy to label as “ML” they carry some of the guilt. What is to be corrected is that a reader who is not very well learned of this relatively new field of research may be confused by the vagueness. What I would suggest is that authors make a real effort to produce a sound definition of what they consider real artificial intelligence, from the outset. This would allow the title to not be modified if then, in the body of the article, they were able to identify specific examples which fall in that category. Otherwise how can a review claim to be a survey of the status of both? If the above is too tall an order, I recommend that the title be changed into “Machine Learning in Nuclear Physics”, and that references to AI be removed from the text. 

Answer 1 (A1): We have been struggling with this dilemma since we proposed this Colloquium. We agree with the  Referee: there is no need for an "AI" in the title. Consequently, we changed the title to "Machine Learning in Nuclear Physics".

Q2: Specifically, we should focus on Page 3, second paragraph of section II. There, we should expect a careful definition, but we read that “AI represents the science of building models to perform a task without being explicitly programmed.”, and the matter stops there, when it is clarified that no more distinction with ML will be offered. Now, this definition is problematic. AI is
said to "represent" something which is not (building models). AI is the agent performing the task? If so, how can it "represent the science of building" itself? I think authors should consult the literature for more appropriate definitions rather than trying to invent a new one which has serious shortcomings. Also, “ML falls under the same umbrella” is quite problematic - this is not a definition of ML. I encourage authors to decide to talk about one or the other, and not both. ML and AI are different things. What makes them different is subtle, but a good compromise could be trying to use the concepts of domain adaptation, unsupervised and self-learning, and similar ones. These need to be carefully introduced, which in other situations could be waived – but not in a review of AI and ML techniques! 

A2: We removed unnecessary references to "AI" from the manuscript. We also made an attempt to clarify the difference between AI and ML.

Q3: A few lines later we read that in supervised learning “data are labeled”. What use can a reader make of this generic, and obscure, statement? If they know what supervised learning is they understand the sentence, and do not need it; if they do not, they cannot easily figure out what authors are trying to convey. A few lines later (second column) authors refer to deep learning, without defining it. Again, I think the whole introduction could be waived if authors wish to talk to experts; otherwise more care is required.

A3: The definitions of deep learning and supervised learning have been provided in the revised manuscript.

Q4: In page 4, center of first column, mention is made of the MSE and the BCE. I suggest that these functions be properly introduced and written down in full.

A4: In this Colloquium, and attempt has been made to avoid equations.

Q5: At the end of the column the same set of references, and similar text, are repeated unchanged. I suppose this is an editing mistake, please remove the additional sentence.

A5: This has been corrected.

Q6: At the end of the second column of page 8 there is a huge list of references, which except for a couple are not qualified. In a good review one expects to be guided through references, not provided with a forty-element list without commentary. I suggest to either pick the most relevant and comment those, or significantly expand the section to address this.

A6: The revised text has been decongested by adding commentaries.

Q7: I am a bit puzzled by reading on page 9, end of first column, a subsection about Bayesian experimental design, in a section that should be devoted to nuclear theory. The topic is interesting and should be treated with care. Can it maybe be made a section of its own, and be merged with later discussions of end-to-end optimization approaches for detector design?

A8: A good point! We decided to combine the discussion of experimental design in Sec. IV.C.

Q8: In addition, I suggest a reference which is relevant for this topic: Atılım Güneş Baydin et al., “Toward Machine Learning Optimization.." This should probably go in section B “experimental methods”, where it would be nice to have a discussion of end-to-end approaches such as those described in the cited article.

A8: The reference to Baydin et al. has been added at the end of Sec. IV.C.1.

Q9: On p.11, end of 1st column, you could fix “constructions… have not been constructed”

A9: Done, thank you.

Q10: Fig. 8 is too small, and we do not need to know the source in the caption as long as there is a citation. Fig.9 is at least a factor of 2 too small – it is basically useless as is. But others also are too small, e.g. fig.4, 8 (see above), 10, 11, 12 – they are only adding spots of color to the text, but no content, unless they are enlarged to a level that allows a reader to see what is drawn without having to blow up their pdf.

A10: Some figures have been enlarged (Fig. 4), some redrawn (Fig. 7, Fig. 8), and some removed (old Figs. 8 and 11). 


Q11: On p.14 col.2, cisbani is cited twice within four lines, take one off.

A12: Done, thank you.

